The Large Hadron-Electron Collider at the HL-LHC

The Large Hadron electron Collider (LHeC) is designed to move the field of deep inelastic scattering (DIS) to the energy and intensity frontier of particle physics. Exploiting energy recovery technology, it collides a novel, intense electron beam with a proton or ion beam from the High Luminosity--Large Hadron Collider (HL-LHC). The accelerator and interaction region are designed for concurrent electron-proton and proton-proton operation. This report represents an update of the Conceptual Design Report (CDR) of the LHeC, published in 2012. It comprises new results on parton structure of the proton and heavier nuclei, QCD dynamics, electroweak and top-quark physics. It is shown how the LHeC will open a new chapter of nuclear particle physics in extending the accessible kinematic range in lepton-nucleus scattering by several orders of magnitude. Due to enhanced luminosity, large energy and the cleanliness of the hadronic final states, the LHeC has a strong Higgs physics programme and its own discovery potential for new physics. Building on the 2012 CDR, the report represents a detailed updated design of the energy recovery electron linac (ERL) including new lattice, magnet, superconducting radio frequency technology and further components. Challenges of energy recovery are described and the lower energy, high current, 3-turn ERL facility, PERLE at Orsay, is presented which uses the LHeC characteristics serving as a development facility for the design and operation of the LHeC. An updated detector design is presented corresponding to the acceptance, resolution and calibration goals which arise from the Higgs and parton density function physics programmes. The paper also presents novel results on the Future Circular Collider in electron-hadron mode, FCC-eh, which utilises the same ERL technology to further extend the reach of DIS to even higher centre-of-mass energies.

==> main/answer.txt <==
Dear referee,

Thank you for reading and reviewing our manuscript. Herewith we provide an improved revision of our manuscript, where we take your and the editorial team’s comments into account.

We provide changes to the sections that contain text overlap with other works.

These changes comprise:
 + Subsection 3.2.2:
   - Rewritten first four paragraphs (out of five).
   - Add reference to EPJ Web Conf. 112 (2016) 03002.
   - Fig 3.5: improved figure caption.
   - Fig 3.6: improved figure caption.
   - Fig 3.7: improved figure caption.
 + Subsection 3.3.2:
   - Improved 2nd and 3rd paragraphs.
   - Figs. 3.8, 3.10, 3.1: improved figure captions.
 + Subsection 3.3.6:
   - Fig 3.15: improved figure caption.
   - Paragraphs 1-3 improved.
   - Paragraph 4 rewritten.
 + Subsection 4.3.1:
   - The first five paragraphs have been thoroughly rewritten.
   - Citation to  [344] is now included in figure caption in Figs. 4.22 and  4.23.
   - In the fourth and  fifth paragraph of this subsection  it was clearly indicated that the material is a summary of the work done in Ref. [344].
   - In the sixth paragraph of the subsection, the one before Eq. 4.9, comment added about nuclei and referring to Chapter 6.
   - In the same paragraph and in the caption of Fig. 4.21 it was explained that the double line in this figure indicates diffractive exchange.
   - In the paragraph explaining the restriction on the kinematics and xi<0.4 comment has been added about the possibility of measurements of the large xi region.
   - In the paragraph in the text  describing Fig. 4.22, a comment has been added about low Q2 and high x range of the EIC machine. Reference to  [344] added.
   - In the paragraph describing Fig. 4.23, a comment has been added about the range of LHeC in beta and perturbative Q2. Reference to [344] added. The comment explaining the two horizontal lines in Fig. 4.23 has been added in the same text.
   - After Eq. 4.13 a comment has been added about the possibility of measurement of 4-dimensional structure functions with t -dependence.
   - After Eq. 4.16 a sentence was added about the vertex factorization.
   - After Eq. 4.17 the variables corresponding to the constants appearing in this equation were defined.
   - Ref. [344] was again cited in the second to last paragraph in this section.
   - Additional references cited: [315], [316], [322-328].
   - Several sentences were reformulated in that section without changing the content.
 + Subsection 4.3.2.
   - Title has been changed to indicate that the data are for reduced cross section (not structure functions).
   - Ref. [344] was cited at the beginning of this subsection.
   - In the first paragraph of this subsection, a sentence has been added about the NLO vs NNLO analysis.
   - Ref. [344] was cited in the paragraph around Eq. 4.21.
   - A sentence has been added about the possibility of measuring the 4-dimensional reduced cross section.
   - In the paragraph describing Fig. 4.24 a citation to [344] was added.
   - Last paragraph has been added to this subsection about potential future studies of systematics and the possibility of the study of thelongitudinal diffractive structure function at the LHeC. Ref. [356] added.
   - Caption  of fig. 4.24 includes citation to Ref. [344], an additional sentence about luminosity and the fit used for the calculation.
   - Few additional minor  stylistic changes to the text have been made but  the rest of the content of this subsection  was unchanged.
 + Subsection 4.3.3.
   - Title slightly modified, FCC-eh was excluded from the title of the subsection.
   - The first paragraph was slightly reformulated. Reference to  [344] explicitly included there.
   - Second paragraph: explicit reference  to [344] added. A sentence was added about the deterioration of the fits for low Q2 at HERA. A comment was added about prospects for the measurement of the top contribution.
   - At the end of the second paragraph a comment was added about the possibility of constraining and measuring the higher twist contribution. Ref. to [357] added.
   - Last paragraph in this section was expanded to include the comment about future studies, in particular concerning higher twists.
   - Ref. [344] has been included in captions of Figures 4.25, 4.26 as well as in the paragraphs in the text describing the results shown in these figures.
   - The rest of the content of this subsection was unchanged, except for few minor stylistic changes.
 + Figure 5.9 (right). The x-axis range was corrected.
 + Section 5.3:
   - Improved 1st paragraph.
 + Subsection 5.3.1:
   - Rewrittten.
 + Subsections 5.3.2 to 5.3.5: very minor textual changes.
 + Subsection 5.3.6:
   - All paragraphs improved.
   - Paragraph after Eq (5.17): assumption for the study added “In the study it is assumed that $\lambda^{L}_q = \lambda^{R}_q = \lambda_q$ and $\kappa^{L}_q = \kappa^{R}_q = \kappa_q$.”
   - Paragraph 5: was rewritten. For better comparison to the other studies the limits to the branching ratios are now given as well: “This corresponds to respective limits on the branching ratio $\text{BR}(t \to u Z)$ of $9 \cdot 10^{-5}$ ($15 \cdot 10^{-5}$) for the left-(right-)handed vector coupling, and of $4 \cdot 10^{-5}$ ($6 \cdot 10^{-5}$) for the left-(right-)handed tensor coupling.“
   - Paragraph 6, last line: we corrected a typo: “upper limits of Br(t → Hu) < 0.15 · 10-3 are expected” was changed to “upper limits of Br(t → Hu) < 1.5 · 10-3 are expected”. The correct value was already used in Figure 5.19.
 + Subsection 5.3.7: A summary to top quark physics was added, since it was removed for the submission to the journal by accident
 + Subsection 6.2.1 rewritten. Reference to [522] is now repeated in every paragraph and in the captions of Table 6.1 and Figs. 6.3 and 6.4. Contents unchanged.
 + Subsection 6.3.2 rewritten. Reference to [333] is now repeated in every paragraph and in the captions of Figs. 6.16 and 6.17. Contents unchanged. A missprint (larger -> smaller) has been corrected in the first paragraph of the Subsection.
 + Subsection 6.2.1
   - Subsection rewritten.
   - Reference to [522] (now [63]) is now repeated in every paragraph and in the captions of Table 6.1 and Figs. 6.3 and 6.4. Contents unchanged.
 + Subsection 6.3.2
   - Subsection rewritten.
   - Reference to [333] (now [345]) is now repeated in every paragraph and in the captions of Figs. 6.16 and 6.17.
   - Contents unchanged. A missprint (larger -> smaller) has been corrected in the first paragraph of the Subsection.
 + Section 7.5:
   - Paragraphs 2 to 10 were rewritten.
   - Paragraph 5 states clearly that a summary of the study presented in Ref [483] follows
   - Drop equation 7.12, shortened equation 7.13.
   - The third paragraph gives references to [472] and [612].
   - Figure caption 7.14 rephrased.
   - Paragraph 4 gives reference to [483].
   - Fig. 7.15 gives references to [483].
   - Add reference [483] before listing of analysis cuts.
   - Add reference [483] to figure caption 7.17.
   - Added a short paragraph on the uncertainty on kappa.
 + Section 12.2
   - In Figure 12.1 some arrows have been placed correctly
 + Subsection 12.6.1:
   - The caption for Figure 12.16 is more explainable now; referencing to Fig. 10.28


Your comments were addressed as follows:

#1 (Eur. Phys. J. C (2019) 79:474
https://doi.org/10.1140/epjc/s10052-019-6904-3) Ref [14]
Section 3.3.6 – article should be clearly referenced in this section.

>> Answer: In EPJ C79 (2019) 474, some similar studies on the impact of NC/CC DIS data on PDFs have been presented for the FCC-eh. Although similar conclusions can be drawn from the FCC CDR, in this section a standalone study and new results are presented. We improved the text and reduce overlap with EPJ C79 (2019) 474

#2 (Néstor Armesto, Paul R. Newman, Wojciech Słomiński, Anna M. Staśto. "Inclusive diffraction in future electron-proton and electron-ion colliders", Physical Review D, 2019) Ref [333]
Heavy overlap in section 4.3.1, 4.3.2 and 4.3.3 – article should be clearly referenced in these sections.
There is also overlap in section 6.3.2, but adequate reference seems to have been made.

>> Answer: Sections 4.3.1, 4.3.2 and 4.3.3 are improved and the text was rewritten.

#3 (Baradhwaj Coleppa, Mukesh Kumar, Satendra Kumar, Bruce Mellado. "Measuring CP nature of top-Higgs couplings at the future Large Hadron electron Collider", Physics Letters B, 2017) Ref [476]
Heavy overlap in section 7.5 – a more thorough reference to this work needs to be added to this section.

>>Answer: Several references to Ref [476] is included, while large parts of this section was rewritten. See above.

#4 (www.epj-conferences.org - https://doi.org/10.1051/epjconf/201611203002) Ref [522]
Heavy overlap in section 6.2.1 – a more thorough reference to this work needs to be added to this section.

>> Answer: We improved several sentences and provide an explicit reference to Ref [522]  in every paragraph (see also changes above).


We hope that we addressed all your comments in a satisfactory manner and look forward to a publication by JPhysG.






==> main/names.txt <==
Agostini	P.	Pedro~Agostini	SantiagodeCompostela
Aksakal	H.	Hsnu~Aksakal	UKahramanmaras
Alan	H.	Heikki~Alan	UJyvaskyla
Alekhin	S.	Sergey	UHamburg IProtvino
Allport	P.~P.	Philip~Patrick	UBirmingham
Andari	N.	Nansi~Andari	UParisSaclay
Andre	K.~D.~J.	Kevin~Daniel~Joel~Andre	ULiverpool CERN
Angal-Kalinin	D.	Deepa~Angal-Kalinin	DaresburyLaboratory CockroftInstitute
Antusch	S.	Stefan~Antusch	UBasel
Aperio~Bella	L.	Ludovica~Aperio~Bella	ChineseAcademySciences
Apolinario	L.	Liliana~Apolinario	LIP
Apsimon	R.	Robert~Apsimon	ULancaster CockroftInstitute
Apyan	A.	Armen~Apyan	InsYerevan
Arduini	G.	Gianluigi~Arduini	CERN
Ari	V.	Volkan~Ari	UAnkara
Armbruster	A.	Aaron~Armbruster	CERN
Armesto	N.	Nestor~Armesto	SantiagodeCompostela
Auchmann	B.	Bernhard~Auchmann	CERN
Aulenbacher	K.	Kurt~Aulenbacher	PrismaMainz JGUMainz
Azuelos	G.	Georges~Azuelos	UMontreal
Backovic	S.	Slobodan~Backovic	Montenegrin
Bailey	I.	Ian~Bailey	ULancaster CockroftInstitute
Bailey	S.	Shaun~Bailey	UOxford
Balli	F.	Fabrice~Balli	UParisSaclay
Behera	S.	Subhasish~Behera	TechGuwahati
Behnke	O.	Olaf~Behnke	DESY
Ben-Zvi	I.	Ilan~Ben-Zvi	BrookhavenNL
Benedikt M.     Michael         CERN
Bernauer	J.	Jan~Bernauer	UStonyBrook    RIKEN
Bertolucci	S.	Sergio~Bertolucci	CERN UBologna
Biswal	S.~S.	Sudhansu~S.~Biswal	URavenshawCuttack
Blümlein	J.	Johannes~Bl\"umlein	DESY
Bogacz	A.	Alex~Bogacz	JLab
Bonvini	M.	Marco~Bonvini	INFNRoma
Boonekamp	M.	Maarten~Boonekamp	IRFUCEA
Bordry	F.	Frederick~Bordry	CERN
Boroun	G.~R.	Gholam~Reza~Boroun	URaziKermanshah
Bottura	L.	Luca~Bottura	CERN
Bousson	S.	Sebastien~Bousson	UParisSaclay
Bouzas	A.~O.	Antonio~O.~Bouzas	CINVESTAVIPN
Bracco	C.	Chiara~Bracco	CERN
Bracinik	J.	Juraj~Bracinik	UBirmingham
Britzger	D.	Daniel~Britzger	MPIMunich
Brodsky	S.~J.	Stanley~J.~Brodsky	SLAC
Bruni	C.	Christelle~Bruni	UParisSaclay
Brüning	O.	Oliver~Br\"uning	CERN
Burkhardt	H.	Helmut~Burkhardt	CERN
Cakir	O.	Orhan~Cakir	UAnkara
Calaga	R.	Rama~Calaga	CERN
Caldwell	A.	Allen~Caldwell	MPIMunich
Calıskan	A.	Abd\"ullatif~Caliskan	UGumushane
Camarda	S.	Stefano~Camarda	CERN
Catalan-Lasheras	N.~C.	Nuria~Catalan~Lasheras	CERN
Cassou	K.	Kevin~Cassou	IJCLab
Cepila	J.	Jan~Cepila	TechUPraque
Cetinkaya	V.	V.~Cetinkaya	UKutahya
Chetvertkova	V.	Vera~Chetvertkova	CERN
Cole	B.	Brian~Cole	UColumbia
Coleppa	B.	Baradhwaj~Coleppa	InstTechGandhinagar
Cooper-Sarkar	A.	Amanda~Cooper-Sarkar	UOxford
Cormier	E.	Eric~Cormier	CELIABordeaux
Cornell	A.~S.	Alan~S.~Cornell	UJohannesburg
Corsini	R.	Roberto~Corsini	CERN
Cruz-Alaniz	E.	Emilia~Cruz-Alaniz	ULiverpool
Currie  J.  James~Currie    IPPPDurham
Curtin	D.	David~Curtin	UToronto
D'Onofrio	M.	Monica~D'Onofrio	ULiverpool
Dainton J.  John~Dainton    ULancaster
Daly	E.	Ed~Daly	JLab
Das	A.	Arindam~Das	UOsaka
Das	S.~P.	Siba~Prasad~Das	UdelosAndes
Dassa	L.	Luca~Dassa	CERN
de~Blas	J.	Jorge~de~Blas	IPPPDurham
Delle~Rose	L.	Luigi~Delle~Rose	INFNFlorence
Denizli	H.	Haluk~Denizli	UBoloAbantIzzet
Deshpande	K.~S.	Kaustubh~Sudhir~Deshpande	UMaryland
Douglas	D.	David~Douglas	JLab
Duarte	L.	Luc\'ia~Duarte	URepublica
Dupraz	K.	Kevin~Dupraz	IJCLab UOrsay
Dutta	S.	Sukanta~Dutta	KhalsaColl
Efremov	A.~V.	Anatoly~V.~Efremov	Dubna
Eichhorn	R.	Ralf~Eichhorn	UCornell
Eskola	K.~J.	Kari~J.~Eskola	UJyvaskyla
Ferreiro	E.~G.	Elena~G.~Ferreiro	SantiagodeCompostela
Fischer	O.	Oliver~Fischer	MPIK
Flores-Sánchez	O.	Omar~Flores-S\'anchez	UPuebla
Forte	S.	Stefano~Forte	UMilano INFNMilano
Gaddi	A.	Andrea~Gaddi	CERN
Gao	J.	Jun~Gao	HefeiCUST
Gehrmann	T.	Thomas~Gehrmann	Zurich
Gehrmann-De~Ridder    A.  Aude~Gehrmann-De~Ridder   Zurich  InsTheoZur
Gerigk	F.	Frank~Gerigk	CERN
Gilbert	A.	Andrew~Gilbert	UNorthwestern
Giuli	F.	Francesco~Giuli	RomaTorVergata
Glazov	A.	Alexander~Glazov	DESY
Glover  N.  Nigel~Glover    IPPPDurham
Godbole	R.~M.	Rohini~M.~Godbole	InstSciBangalore
Goddard	B.	Brennan~Goddard	CERN
Gonçalves	V.	Victor~Gon\c{c}alves	UPelotas
Gonzalez-Sprinberg	G.~A.	Gabriel~A.~Gonzalez-Sprinberg	URepublica
Goyal	A.	Ashok~Goyal	UDelhi
Grames	J.	Joseph~Grames	JLab
Granados	E.	Eduardo~Granados~	CERN
Grassellino	A.	Anna~Grassellino	Fermilab
Gunaydin	Y.~O.	Yusuf~Oguzhan~Gunaydin	UKahramanmaras
Guo	Y.~C.	Yu-Chen~Guo	ULiaoningNormal
Guzey	V.	Vadim~Guzey	PNPI
Gwenlan	C.	Claire~Gwenlan	UOxford
Hammad	A.	Ahmed~Hammad	UBasel
Han	C.~C.	Cheng~Cheng~Han	UTokyo IPMU
Harland-Lang	L.	Lucian~Harland~Lang	UOxford
Haug	F.	Friedrich~Haug	CERN
Hautmann	F.	Francesco~Hautmann	UOxford
Hayden	D.	Daniel~Hayden	UMichiganState
Hessler	J.	Johannes~Hessler	MPIMunich
Helenius	I.	Ilkka~Helenius	UJyvaskyla
Henry	J.	James~Henry	JLab
Hernandez-Sanchez	J.	Jaime~Hernandez-Sanchez	UPuebla
Hesari	H.	Hoda~Hesari	IPMTehran
Hobbs	T.~J.	Timothy~J.~Hobbs	USouthernMethodist
Hod	N.	Noam~Hod	ISciWeizmann
Hoffstaetter	G.~H.	Georg~Heinz~Hoffstaetter	UCornell
Holzer	B.	Bernhard~Holzer	CERN
Honorato	C.~G.	Carlos~G.~Honorato	UPuebla
Hounsell	B.	Benjamin~Hounsell~	ULiverpool CockroftInstitute IJCLab
Hu	N.	Ningyuan~Hu~	IJCLab
Hug	F.	Florian~Hug	PrismaMainz JGUMainz
Huss	A.	Alexander~Huss	CERN IPPPDurham
Hutton	A.	Andrew~Hutton	JLab
Islam	R.	Rashidul~Islam	TechGuwahati    MathabhangaCol
Iwamoto	S.	Sho~Iwamoto	UPadua
Jana	S.	Sudip~Jana	MPIK
Jansova	M.	Marketa~Jansova	UStrasbourg
Jensen	E.	Erk~Jensen	CERN
Jones	T.	Tim~Jones	ULiverpool
Jowett	J.~M.	John~M.~Jowett	CERN
Kaabi	W.	Walid~Kaabi	IJCLab
Kado	M.	Marumi~Kado	INFNRoma
Kalinin	D.~A.	Deepa~Angal~Kalinin	DaresburyLaboratory CockroftInstitute
Karadeniz	H.	Hande~Karadeniz	UGiresun
Kawaguchi   S.  S.~Kawaguchi    InsTechTokyo
Kaya	U.	U.~Kaya	TOBBAnkara
Khalek	R.~A.	Rabah~Abdul~Khalek	UAmsterdam
Khanpour	H.	Hamzeh~Khanpour	IPMTehran   UMazandaran
Kilic   A.  Adnan~Kilic UUludag
Klein	M.	Max~Klein	ULiverpool
Klein	U.	Uta~Klein	ULiverpool
Kluth   S.      Stefan          MPIMunich
K\"oksal	M.	M.~K\"oksal	UCumhuriyet
Kocak   F.  Fatma~Kocak UUludag
Korostelev	M.	Maxim~Korostelev	UOxford
Kostka	P.	Peter~Kostka	ULiverpool
Krelina	M.	Michal~Krelina	UCatolicaSantaMaria
Kretzschmar	J.	Jan~Kretzschmar	ULiverpool
Kuday	S.	Sinan~Kuday	UIstAydin
Kulipanov	G.	Gennady~Kulipanov	InsBudker
Kumar	M.	Mukesh~Kumar	UWitwatersrand
Kuze	M.	Masahiro~Kuze	InsTechTokyo
Lappi	T.	Tuomas~Lappi	UJyvaskyla
Larios	F.	Francisco~Larios	CINVESTAVIPN
Latina	A.	Andrea~Latina	CERN
Laycock	P.	Paul~Laycock	BrookhavenNL
Lei	G.	Guo~Lei	UTsinghua
Levitchev	E.	Evgeni~Levitchev	InsBudker
Levonian    S.  Sergey~Levonian DESY    
Levy	A.	Aharon~Levy	UTelAviv
Li	R.	Ruibo~Li	ZhejiangInstModPhys UZhejiang  
Li	X.	Xiaopeng~Li	HefeiCUST
Liang	H.	Han~Liang	HefeiCUST
Litvinenko	V.	Vladimir~Litvinenko	BrookhavenNL UStonyBrook
Liu	M.	Ming-Ze~Liu	ULiaoningNormal
Liu	T.	Tong~Liu	UXiamen
Liu	W.	Wei~Liu	UCollLondon
Liu	Y.	Yao-bei~Liu	InsSciTechHenan
Liuti	S.	Simonetta~Liuti	UVirginia
Lobodzinska	E.	Ewelina~Lobodzinska	DESY
Longuevergne	D.	David~Longuevergne	IJCLab
Luo	X.	Xuan~Luo	TechDalian
Ma	W.	Wengan~Ma	HefeiCUST
Machado	M.	Magno~Machado	UdeRioGrandedoSul
Mandal	S.	Sanjoy~Mandal	UValencia
M\"antysaari H. Heikki~M\"antysaari UJyvaskyla  UHelsinki
Marhauser	F.	Frank~Marhauser	JLab
Marquet	C.	Cyrille~Marquet	EcolePolytechnique
Martens	A.	Aurelien~Martens	IJCLab
Martin	R.	Roman~Martin	CERN
Marzani	S.	Simone~Marzani	UGenova INFNGenova
McFayden	J.	Josh~McFayden	CERN
Mcintosh	P.	Peter~Mcintosh	DaresburyLaboratory
Mellado	B.	Bruce~Mellado	UWitwatersrand
Meot	F.	Francois~Meot	UCornell
Milanese	A.	Attilio~Milanese	CERN
Milhano	J.~G.	Jose~G.~Milhano	LIP
Militsyn	B.	Boris~Militsyn	DaresburyLaboratory CockroftInstitute
Mitra	M.	Manimala~Mitra	InsResHarishChandra
Moch	S.	Sven-Olaf~Moch	DESY
Mohammadi~Najafabadi	M.	Mojtaba~Mohammadi~Najafabadi	IPMTehran
Mondal	S.	Subhadeep~Mondal	UHelsinki
Moretti	S.	Stefano~Moretti	USouthampton
Morgan  T.  Thomas~Morgan   IPPPDurham
Morreale	A.	Astrid~Morreale	UStonyBrook
Nadolsky	P.	Pavel~Nadolsky	USouthernMethodist
Navarra	F.	Fernando~Navarra	UdeSaoPaulo
Nergiz	Z.	Zafer~Nergiz	UNigdeOmer
Newman	P.	Paul~Newman	UBirmingham
Niehues	J.	Jan~Niehues	IPPPDurham
Nissen	E.~A.	Edith~A.~Nissen	CERN
Nowakowski	M.	Marek~Nowakowski	UAndesBogota
Okada	N.	Nobuchika~Okada	UAlabamaTuscaloosa
Olivier	G.	Gilles~Olivier	IJCLab
Olness	F.	Fred~Olness	USouthernMethodist
Olry	G.	Guillaume~Olry	IJCLab
Osborne	J.~A.	John~Andrew~Osborne	CERN
Ozansoy	A.	Aysuhan~Ozansoy	UAnkara
Pan	R.	Ren-Qi~Pan	ZhejiangInstModPhys UZhejiang  
Parker	B.	Brett~Parker	BrookhavenNL
Patra	M.	Monalisa~Patra	InsTata
Paukkunen	H.	Hannu~Paukkunen	UJyvaskyla
Peinaud	Y.	Yann~Peinaud	IJCLab
Pellegrini	D.	Dario~Pellegrini	CERN
Perez-Segurana	G.	Gustavo~Perez-Segurana	ULancaster CockroftInstitute
Perini	D.	Diego~Perini	CERN
Perrot	L.	Luc~Perrot	IJCLab
Pietralla	N.	Norbert~Pietralla	UTechDarmstadt
Pilicer E. Ercan~Pilicer    UUludag
Pire	B.	Bernard~Pire	EcolePolytechnique
Pires   J.  Joao~Pires  LIP
Placakyte	R.	Ringaile~Placakyte	HomedayBerlin
Poelker	M.	Matt~Poelker	JLab
Polifka	R.	Richard~Polifka	UniPraque
Polini	A.	Alessandro~Polini	UBologna INFNBologna
Poulose	P.	Poulose~Poulose	TechGuwahati
Pownall	G.	Gavin~Pownall	UOxford
Pupkov	Y.~A.	Yu.~A.~Pupkov	InsBudker
Queiroz	F.~S.	Farinaldo~S.~Queiroz	URioGrandedoNorte
Rabbertz	K.	Klaus~Rabbertz	KITmain
Radescu	V.	Voica~Radescu	IBMDeutschland
Rahaman	R.	Rafiqul~Rahaman	IISER
Rai	S.~K.	Santosh~Kumar~Rai	InsResHarishChandra
Raicevic	N.	Natasa~Raicevic	UPodgorica
Ratoff	P.	Peter~Ratoff	ULancaster CockroftInstitute
Rashed  A.  Ahmed~Rashed    UPennsylvania
Raut	D.	Digesh~Raut	UDelawareNewark
Raychaudhuri	S.	Sreerup~Raychaudhuri	InsTata
Repond	J.	Jose~Repond	ArgonneNL
Rezaeian A.~H. Amir~H.~Rezaeian Oracle ACESanFran
Rimmer	R.	Robert~Rimmer	JLab
Rinolfi	L.	Louis~Rinolfi	CERN
Rojo	J.	Juan~Rojo	UAmsterdam
Rosado	A.	Alfonso~Rosado	UPuebla
Ruan	X.	Xifeng~Ruan	UWitwatersrand
Russenschuck	S.	Stephan~Russenschuck	CERN
Sahin	M.	Mehmet~Sahin	UUsak
Salgado	C.~A.	Carlos~A.~Salgado	SantiagodeCompostela
Sampayo	O.~A.	Oscar~Alfredo~Sampayo	UMardelPlata
Satendra	K.	Kumar~Satendra	TechGuwahati
Satyanarayan	N.	Nandi~Satyanarayan	UOklahomaState
Schenke	B.	Bjoern~Schenke	BrookhavenNL
Schirm	K.	Karl-Martin~Schirm	CERN
Schopper	H.	Herwig~Schopper	CERN
Schott	M.	Matthias~Schott	JGUMainz
Schulte	D.	Daniel~Schulte~	CERN
Schwanenberger	C.	Christian~Schwanenberger	DESY
Sekine  T.  T.~Sekine   InsTechTokyo
Senol	A.	Abdulkadir~Senol	UBoloAbantIzzet
Seryi	A.	Andrei~Seryi	JLab
Setiniyaz	S.	Sadiq~Setiniyaz	ULancaster CockroftInstitute
Shang	L.	Liu~Shang	UPeking
Shen	X.	Xiao-Min~Shen	ZhejiangInstModPhys   UZhejiang
Shipman	N.	Nicholas~Shipman	CERN
Sinha	N.	Nita~Sinha	IMScChennai
Slominski	W.	Wojtek~Slominski	UJagiellonian
Smith	S.	Susan~Smith	DaresburyLaboratory CockroftInstitute
Solans	C.	Carlos~Solans	CERN
Song	M.	Mao~Song	UAnhui
Spiesberger	H.	Hubert~Spiesberger	JGUMainz
Stanyard	J.	Joanna~Stanyard	CERN
Starostenko	A.	Alexandr~Starostenko	InsBudker
Stasto	A.	Anna~Stasto	UPennState
Stocchi	A.	Achille~Stocchi	IJCLab
Strikman	M.	Mark~Strikman	UPennState
Stuart	M.~J.	Matthew~James~Stuart	CERN
Sultansoy	S.	Saleh~Sultansoy	TOBBAnkara
Sun	H.	Hao~Sun	TechDalian
Sutton	M.	Mark~Sutton	Sussex
Szymanowski	L.	Lech~Szymanowski	NCBJ
Tapan   I.  Ilhan~Tapan UUludag
Tapia-Takaki	D.	Daniel~Tapia~Takaki	UKansas
Tanaka	M.	Masahiro~Tanaka	InsTechTokyo
Tang	Y.	Yi-Lei~Tang	KIAS
Tasci	A.~T.	Ahmet~Tolga~Tasci	UKastamonu
Ten-Kate	A.~T.	Herman~Ten~Kate	CERN
Thonet	P.	Pierre-Alexandre~Thonet	CERN
Tomas-Garcia	R.	Rogelio~Tomas~Garcia	CERN
Tommasini	D.	Davide~Tommasini	CERN
Trbojevic	D.	Dejan~Trbojevic	BrookhavenNL UCornell
Trott	M.	Michael~Trott	NBI
Tsurin	I.	Ilya	ULiverpool
Tudora	A.	Alexandra~Tudora~	CERN
Turk~Cakir	I.	Ilkay~Turk~Cakir	UGiresun
Tywoniuk	K.	Konrad~Tywoniuk	UBergen
Vallerand	C.	Cynthia~Vallerand	IJCLab
Valloni	A.	Alessandra~Valloni	CERN
Verney	D.	David~Verney	IJCLab
Vilella	E.	Eva	ULiverpool
Walker	D.	Duncan~Walker	IPPPDurham
Wallon	S.	Samuel~Wallon	IJCLab
Wang	B.	Bo-Wen~Wang	ZhejiangInstModPhys UZhejiang
Wang	K.	Kai~Wang	ZhejiangInstModPhys UZhejiang  
Wang	K.	Kechen~Wang	UWuhan
Wang	X.	Xiao-Juan~Wang	TechDalian
Wang	Z.~S.	Zeren~Simon~Wang	APCTP
Wei	H.	Hua~Wei	UCRiverside
Welsch	C.	Carsten~Welsch	ULiverpool CockroftInstitute
Willering	G.	Gerard~Willering	CERN
Williams	P.~H.	Peter~Williams~	DaresburyLaboratory CockroftInstitute
Wollmann	D.	Daniel~Wollmann	CERN
Xiaohao	C.	Cui~Xiaohao	ChineseAcademySciences
Xu	T.	Tao~Xu	UHebrew
Yaguna	C.~E.	Carlos~E.~Yaguna	UPTCTunja
Yamaguchi   Y. Y.~Yamaguchi InsTechTokyo
Yamazaki	Y.	Yuji~Yamazaki	UKobe
Yang	H.	Hongtao~Yang	LBN
Yilmaz	A.	Ali~Yilmaz	UGiresun
Yock	P.	Philip~Yock	Auckland
Yue	C.~X.	Chong-Xing~Yue	ULiaoningNormal
Zadeh	S.~G.	Shahmam~Gorgi~Zadeh	URostock
Zenaiev	O.	Oleksandr~Zenaiev	CERN
Zhang	C.	Chen~Zhang	NCTSHsinchu
Zhang	J.	Jian~Zhang	UNankai
Zhang	R.	Renyou~Zhang	HefeiCUST
Zhang	Z.	Zhiqing~Zhang	IJCLab
Zhu	G.	Guohuai~Zhu	ZhejiangInstModPhys UZhejiang  
Zhu	S.	Shou-hua~Zhu	UPeking
Zimmermann	F.	Frank~Zimmermann	CERN
Zomer	F.	Fabian~Zomer	IJCLab
Zurita	J.	Jos\'e~Zurita	KITTTP KITIKP
Zurita	P.	Pia~Zurita	URegensburg

